Multi-label Prediction in Time Series Data using Deep Neural Networks

This paper addresses a multi-label predictive fault classification problem for multidimensional time-series data. While fault (event) detection problems have been thoroughly studied in literature, most of the state-of-the-art techniques can't reliably predict faults (events) over a desired future horizon. In the most general setting of these types of problems, one or more samples of data across multiple time series can be assigned several concurrent fault labels from a finite, known set and the task is to predict the possibility of fault occurrence over a desired time horizon. This type of problem is usually accompanied by strong class imbalances where some classes are represented by only a few samples. Importantly, in many applications of the problem such as fault prediction and predictive maintenance, it is exactly these rare classes that are of most interest. To address the problem, this paper proposes a general approach that utilizes a multi-label recurrent neural network with a new cost function that accentuates learning in the imbalanced classes. The proposed algorithm is tested on two public benchmark datasets: an industrial plant dataset from the PHM Society Data Challenge, and a human activity recognition dataset. The results are compared with state-of-the-art techniques for time-series classification and evaluation is performed using the F1-score, precision and recall.

==> rebuttal.txt <==
Reviewer-1:


Review Comments:Multi-label Prediction in Time Series Data using Deep Neural Networks

Fantastic paper, thank you!

Some comments, in no particular order:

1) Please make sure the axis labels, axis values, figure titles, and legends are clearly legible. There is no page limit – don’t be afraid to take up space with figures, and feel free to span columns with figures as necessary. In particular, figure 3b is unclear, and figures 6, 7, 9 and 10 could stand to be much taller. 

2) In ijPHM, tables and figures are referenced in the text with a capital letter and the full word, i.e. “Table 1”, “Figure 1”, etc. Please update your manuscript to conform to this style.

3) page 3, paragraph 1: “PHM Conference (prognostics and healthy management) competition” should be “2015 Prognostics and Health Management Society (PHM Society) Data Challenge”

4) There are three published approaches for working with the 2015 PHM Data Challenge data set, available here at the bottom of the page (https://www.phmsociety.org/events/conference/phm/15/data-challenge). It would add a lot of contex to compare the performance of your algorithm to the data challenge winners. 

–- To be taken care of by Wenyu

5) Please make sure the axis labels, axis values, figure titles, legends, and text within figures are clearly legible. There is no page limit – don’t be afraid to take up space with figures, and feel free to span columns with figures as necessary.


Reviewer 2:

Review Comment #1: The paper addresses very relevant challenges in PHM domain (prediction of labels for time series data). The proposed approach is relevant and interesting and provides some interesting results. 
It has some assumptions that may be difficult to hold for real applications: 
-assumption that the number of faults is already know at the point in time of model design

We thank the reviewer for his insightful comment. We agree that the assumption that all possible fault types are known is important. Currently this is an assumption that we making in our study. The reason for this is that we choose to instead focus on concurrent faults, that is, known fault types that are occurring together. We believe that the co-occurrence of faults is a serious problem because it results in a total number of possible fault combinations 2^N, where N is the number of individual faults possible. In essence, for a known number of faults N, given that the faults can occur together, the total number of faults that can occur in our system is the powerset of the original individual faults. 

We have edited the language in the introduction of the paper to make sure that reader is aware of our assumption. Specifically we make edits to the abstract and the first paragraph. References to this assumptions are already further in the introduction and in the text.

-assumption that contextual input it fully known: if contextual parameters are for example weather conditions, they will not be know pre-front

We thank the reviewer for his insightful comment. Here too our intention was to let the reader know that we have very specific contextual information in mind. In particular, we define contextual information as operating conditions of the plant or machine such as target set point, type of control, expected output, speed of operation, etc. We augment the text to make sure that this point is clear:

Reviewer Comment #3:

-assumption that increase of false positives is desired (false positives can be quite expensive and given that the faults are so seldom, a high number of false positives may result in a rejection of the PHM system by the users).

We thank the reviewer for addressing this aspect of our work. In general, the reviewer is correct that a high false positive rate may be undesirable. This is particularly true in non-mission critical cases where such positives would be considered a nuisance. However, there are mission critical applications where early warning even at the expense of high false positive rates is warranted. Examples of this include nuclear power plants, airplane maintenance, ship operation, etc. In such cases, the cost of checking on false positives is small compared to the cost of a false negative. With this work, our goal is to begin address mission critical situations where such an approach will be suitable. Of course low false positive rates are always desirable. For this reason we will continue to develop the approach with the goal of reducing the false positive rate.

The elaboration of related work is limited. – expand the related work

Devesh please put in the old review section. Wenyu can add what she knows to it too.

Reviewer Comment #5:
The comparison of the results should also be performed to results published in other papers since both case studies are benchmarks and there are plenty of studies already published on these datasets. 

– Done by Wenyu

Reviewer Comment #6:
While for other approaches, both median and variability are displayed, for the proposed approach only one baseline without variability is displayed. 
The variability between the different has not been discussed.

We thank the reviewer for the careful attention paid to our work. We agree that both the median and the variance of test performance are an important gauge for the algorithm. For this reason we have included both Figure 7 which shows box plots for the performance in the Plant data set, and Figure 10 which shows box plots for the performance in the HAR data set. 

- Wenyu ask about box plot.

Reviewer Comment #7:
While the search space for the hyper-parameters is reported, the resulting selected parameters for the different models have not been reported. 

– Wenyu: report the selected parameters for the models.

Reviewer Comment #8:
In general, the results have quite a high false positive rate and a low F1 score to be acceptable for practical applications.

– This is the best we can achieve in the tried set of models and the given amount of data. 


Reviewer-3

Review Comments:The authors propose a recurrent neural network based formulation of a multi-label classification problem from multivariate time-series to predict the occurrence of faulty conditions within a certain time horizon. The number of fault classes (class labels) are known but are imbalanced. Operational data from the system are divided between system measurements (condition monitoring data - CM) and system independent variables (control settings). The prediction of the probability of a fault class within the time horizon (y) and for each future time step (o_t) are computed. The predicted fault class is dependent on past CM observations but also past and future set points. The label classification is carried out from an embedding representation of the multivariate time series. The optimization objective of the neural network accounts for the class imbalance.

The paper is well written and the proposed method is clearly introduced. Please consider the following input to this interesting work:

1. An embedding representation is suggested with the argument that it is easier to learn the dynamics of the system using a low-dimensional representation of the time-series but not clear evidence is provided. For completeness, a reference to a supporting analysis would be of benefit. 

– Add a plot of t-sne of original data and the hidden layers. And a add a reference. And point out that we tested it with SVM and shapelets. 

2. Section 1, the difference between 'y' and 'o' variables is subtle and although it come clear later in the paper is encouraged to emphasize the distinction a bit more clearly. Functionals F and V^{l} are introduced in section 1 to denote the classifier and encoder models, however they seem to be of no use in later sections. Hence, it is suggested to bring forward the notation and indicate clearly the model choice of F and V^{l} in section 3.

– Clarify the notation.

3. Section 4, Figure 6 labels seem not to follow the problem formulation notation. Concretely, 'S1' and 'R1' are used for the first set-point and sensor reading but 'z' and 'c' are used in the problem formulation in section 1. Hence, an alignment is suggested.

– Change the figures.

4. Although the proposed method is compared to other models where the future set-points ('c'\forall t \in [\tau+1,T]) are not taken as input to the model it is not clear how much of the performance comes exclusively from this additional information. A specific test to evaluate the impact of ('c') (i.e. presence or absence) under equivalent model architectures would be of interest.

– try experiments to generate new results

5. The evaluation metrics (F1, score and precision) are clear for the two case studies presented. However, an additional metric is suggested to enable a direct comparison of the proposed solution to other researches (e.g. Score as defined in the 2015 PHM Challenge). This could further support the advantages of the presented method.

– We cant do this because its out -of-scope for the current paper and also we are solving a different problem.

6. In its current format the research presented is not reproducible. Therefore, it is encouraged that the experiments are made accessible to the public.

– Yes, sure. We can add the codes. Ask Wenyu to clean up the code for release.

